Effect of three-body forces on response functions in infinite neutron matter

We study the impact of three-body forces on the response functions of cold neutron matter. These response functions are determined in the random phase approximation (RPA) from a residual interaction expressed in terms of Landau parameters. Special attention is paid to the non-central part, including all terms allowed by the relevant symmetries. Using Landau parameters derived from realistic nuclear two- and three-body forces grounded in chiral effective field theory, we find that the three-body term has a strong impact on the excited states of the system and in the static and long-wavelength limit of the response functions for which a new exact formula is established.

==> plots/data_L450Mev/Landau_L0.dat <==
 0.039998    -0.575745     1.119534     0.025128    -0.046525    -0.085827  0
 0.079996    -0.348594     1.069323     0.058052    -0.100477    -0.118665  0
 0.120017    -0.067298     0.983344     0.108309    -0.116820    -0.135523  0
 0.160143     0.222881     0.876843     0.176910    -0.106738    -0.154715  0
 0.199938     0.531131     0.754241     0.266153    -0.084352    -0.184750  0
 0.240169     0.893860     0.614768     0.383437    -0.058497    -0.233274  0



==> plots/data_L450Mev/Landau_L0NO3B.dat <==
0.039998    -0.734195     1.158237     0.013526    -0.046766    -0.071462  0
0.079996    -0.775077     1.165962     0.020093    -0.100952    -0.080255  0
0.120017    -0.799397     1.137701     0.033288    -0.116000    -0.067535  0
0.160143    -0.845274     1.085705     0.052109    -0.103059    -0.050906  0
0.199938    -0.905722     1.015880     0.073864    -0.077497    -0.036901  0
0.240169    -0.968905     0.934986     0.095198    -0.049696    -0.027456  0



==> plots/data_L450Mev/Landau_L1.dat <==
0.039998     0.429073     0.292735    -0.008112     0.138235    -0.075427  1
0.079996     0.309861     0.370877     0.056033     0.244810    -0.149430  1
0.120017     0.240211     0.424043     0.168093     0.259712    -0.208290  1
0.160143     0.265241     0.506800     0.329922     0.214098    -0.265442  1
0.199938     0.396784     0.613471     0.547412     0.143595    -0.329071  1
0.240169     0.660568     0.736695     0.837922     0.068798    -0.410090  1



==> plots/data_L450Mev/Landau_L1NO3B.dat <==
0.039998     0.446885     0.337788    -0.030145     0.138953    -0.059318  1
0.079996     0.325491     0.492912    -0.021682     0.245966    -0.102697  1
0.120017     0.217466     0.634095     0.009691     0.257889    -0.121927  1
0.160143     0.152707     0.809754     0.061948     0.206719    -0.128606  1
0.199938     0.120742     1.005040     0.129279     0.131926    -0.127348  1
0.240169     0.109841     1.203406     0.202800     0.058447    -0.120860  1



==> plots/data_L450Mev/Landau_L2.dat <==
0.039998    -0.047304     0.174961    -0.065797    -0.166011    -0.028800  2
0.079996    -0.098867     0.153555    -0.068063    -0.295057    -0.082488  2
0.120017    -0.239584     0.077250    -0.008369    -0.310408    -0.126953  2
0.160143    -0.427522    -0.022862     0.110063    -0.249873    -0.160609  2
0.199938    -0.649690    -0.128211     0.288676    -0.157657    -0.191049  2
0.240169    -0.913872    -0.232984     0.540603    -0.058621    -0.227337  2



==> plots/data_L450Mev/Landau_L2NO3B.dat <==
0.039998    -0.009664     0.187451    -0.075224    -0.166873    -0.024865  2
0.079996     0.009247     0.190214    -0.111643    -0.296450    -0.070289  2
0.120017    -0.037170     0.143985    -0.109017    -0.308229    -0.102636  2
0.160143    -0.096314     0.083004    -0.074305    -0.241261    -0.118923  2
0.199938    -0.141224     0.030902    -0.016330    -0.144845    -0.125060  2
0.240169    -0.159559     0.001596     0.054247    -0.049802    -0.126575  2


